Synergistic Fusion of Multi-Source Knowledge via Evidence Theory for High-Entropy Alloy Discovery

Discovering novel high-entropy alloys (HEAs) with desirable properties is challenging due to the vast compositional space and complex phase formation mechanisms. Efficient exploration of this space requires a strategic approach that integrates heterogeneous knowledge sources. Here, we propose a framework that systematically combines knowledge extracted from computational material datasets with domain knowledge distilled from scientific literature using large language models (LLMs). A central feature of this approach is the explicit consideration of element substitutability, identifying chemically similar elements that can be interchanged to potentially stabilize desired HEAs. Dempster-Shafer theory, a mathematical framework for reasoning under uncertainty, is employed to model and combine substitutabilities based on aggregated evidence from multiple sources. The framework predicts the phase stability of candidate HEA compositions and is systematically evaluated on both quaternary alloy systems, demonstrating superior performance compared to baseline machine learning models and methods reliant on single-source evidence in cross-validation experiments. By leveraging multi-source knowledge, the framework retains robust predictive power even when key elements are absent from the training data, underscoring its potential for knowledge transfer and extrapolation. Furthermore, the enhanced interpretability of the methodology offers insights into the fundamental factors governing HEA formation. Overall, this work provides a promising strategy for accelerating HEA discovery by integrating computational and textual knowledge sources, enabling efficient exploration of vast compositional spaces with improved generalization and interpretability.

==> figures/Supplementary_File_1.txt <==

**Prompt**:

I would like to discuss the substitutability of metal elements. Below are the settings and definitions for the discussion:

1. **Context**:
   - Set \( S \) is a set of elements that make up a materials compound.
   - We are evaluating whether two chemical elements \( A \) and \( B \) are substitutable in materials.

2. **Definitions**:
   - **Substitutable**: Elements \( A \) and \( B \) are substitutable if adding \( A \) or \( B \) to the set \( S \) that get two compounds have the same some properties. In other word, replacing \( A \) by \( B \) in a set \( S \) (contains \( A \) ) or vice versa, we get a new compound with the same some properties.
   - **Not Substitutable**: Elements \( A \) and \( B \) are not substitutable if adding \( A \) or \( B \) to the set \( S \) that get two compounds have the much different properties. In other word, replacing \( A \) by \( B \) in a set \( S \) (contains \( A \) ) or vice versa, we get a new compound that properties change much.
   - **Unknown**: If it is unclear whether \( A \) and \( B \) can be substituted (due to lack of knowledge or data), the answer should be marked as "Unknown."

3. **Expert Opinions**:
  1. **Solid State Physicist**:
    - **Why Critical**: Solid state physicists provide crucial insights into the **atomic interactions**, **electronic properties**, and **bonding characteristics** of alloys, which are fundamental in predicting the stability and behavior of HEAs.
    - **Contribution**:
      - Determines the impact of atomic size mismatch, electronegativity differences, and electron configurations.
      - Evaluates bonding behavior and how it influences phase stability and alloy properties.
      - Helps predict crystal structures (e.g., FCC, BCC) based on the atomic and electronic characteristics of the elements involved.

  2. **Metallurgist**:
    - **Why Critical**: Metallurgists focus on the **practical mechanical properties** of alloys, such as **strength**, **ductility**, **toughness**, and **wear resistance**. These properties are essential for determining whether an alloy will perform well in real-world applications.
    - **Contribution**:
      - Evaluates mechanical properties under stress, fatigue, and temperature variation.
      - Studies the alloy's response to heat treatment, which can influence phase transitions and material performance.
      - Determines how alloying affects workability and manufacturability, key factors in industrial applications.

  3. **Mechanical Engineer**:
    - **Why Critical**: Mechanical engineers assess the alloy’s suitability for structural applications by focusing on **strength**, **ductility**, and **resistance to mechanical failure**. This perspective is critical in determining how the alloy will perform under various load conditions.
    - **Contribution**:
      - Assesses whether the alloy can withstand mechanical stresses and strains in practical applications.
      - Focuses on fatigue resistance, creep resistance, and failure mechanisms.
      - Considers manufacturability aspects such as formability, welding, and machining.

  4. **Corrosion Scientist**:
    - **Why Critical**: Corrosion scientists are vital in evaluating the **chemical stability** of alloys in various environments. Their opinions help predict how the alloy will resist degradation over time, especially in corrosive or high-temperature environments.
    - **Contribution**:
      - Assesses the alloy’s resistance to corrosion, oxidation, and chemical attack.
      - Evaluates how different elements in the alloy contribute to its long-term stability in harsh environments.
      - Predicts the alloy’s suitability for use in corrosive environments (e.g., marine, chemical processing).

  5. **Materials Scientist**:
   - **Why Critical**: Materials scientists are essential in understanding **atomic-scale structure**, **phase formation**, and **crystal structures** of alloys. They analyze how different elements interact to form stable solid solutions or precipitates, directly influencing the alloy’s mechanical and thermal properties.
   - **Contribution**:
     Predicts whether a combination of elements can form a stable single-phase solid solution or a multi-phase alloy.
     Analyzes phase diagrams and thermodynamics of alloy systems.
     Evaluates properties such as ductility, hardness, and thermal conductivity.

4. Working step by step:
   For each pair of elements, I would like an evaluation of their substitution ability. I have provided some guiding questions, which the experts needs to answer:

   -Q1: You are an expert. Using your information, experience, knowledge, data about your domain, can you make an evaluation about substitutability between element \(A\) and \(B\)!? If you have information to answer, should reply "Yes" and go to the next question. If you do not have relevant information, should answer: "No" and stop.

   -Q2: If the answer for Q1 is "Yes", please answer more specifically. Evaluate the level of substitutability. The answer should be one of: "High", "Medium", "Low". If the answer for Q1 is "No", the answer is "No".
  
5. **Request**:
   I would like all pairwise evaluations for the following set of elements:
   ```
   Fe, Co, Ir, Cu, Ni, Pt, Pd, Rh, Au, Ag, Ru, Os, Si, As, Al, Tc, Re, Mn, Ta, Ti, W, Mo, Cr, V, Hf, Nb, Zr
   ```
   Please provide all pairwise evaluations, following the process above strictly, step by step. The answer for each pair using format as example below (if expert evaluates pair A and B, answers Q1 is Yes, and Q2 is High):
   Substitution of element A and element B:
   - Solid state physics: Q1... Q2...
   - Metallurgist: Q1... Q2...
   - Mechanical Engineer: Q1... Q2...
   - Corrosion Scientist: Q1... Q2...
   - Materials Scientist: Q1... Q2...
   ```


